VibrantLeaves: A principled parametric image generator for training deep restoration models

In this paper, we introduce a synthetic image generator relying on a few simple principles, specifically focusing on geometric modeling, textures, and a simple modeling of image acquisition. These principles, integrated into the classical Dead Leaves model, allow for the creation of high-quality training sets for image restoration tasks. Standard image denoising and super-resolution networks trained on these datasets achieve performance comparable to those trained on natural image datasets. The motivation behind this approach stems from the limitations of Deep Neural Networks in image restoration tasks. Despite their impressive performance, these networks are often poorly understood and prone to biases inherited from standard natural image training sets. To mitigate these issues, we emphasize the need for a better control over training sets, particularly through the use of synthetic and abstract datasets. Furthermore, our work includes a detailed analysis of the principles considered, identifying which image properties are necessary for maintaining high performance, thus taking a first step towards explainability. Besides, we show that neural networks trained with our synthetic sets naturally inherit robustness to the invariance properties of these sets, namely rotation and scale.

==> csv_files/gap_contrast.csv <==
x,y
1,0.0
2,0.0
5,0.10000000000000142
10,0.22999999999999687
20,0.35999999999999943
50,0.5300000000000011


==> csv_files/gap_rotation.csv <==
x,y
0,0.0
5,0.060000000000002274
10,0.0800000000000054
15,0.0899999999999963
20,0.10999999999999943
25,0.12000000000000455
30,0.13000000000000256
35,0.13000000000000256
40,0.14000000000000057
45,0.11999999999999744
50,0.14000000000000057
55,0.11999999999999744
60,0.12000000000000455
65,0.11999999999999744
70,0.10999999999999943
75,0.10000000000000142
80,0.0799999999999983
85,0.04999999999999716
90,0.0


==> csv_files/gap_scale.csv <==
x,y
1.0,0.0
1.5,0.11999999999999744
2.0,0.14999999999999858
2.5,0.16999999999999815
3.0,0.21999999999999886
3.5,0.20000000000000284
4.0,0.25
4.5,0.2699999999999996


==> csv_files/gradient_complete.csv <==
x,y
0.0,121481.634
0.02,36442.122
0.04,21849.587
0.06,14798.864
0.08,10720.861
0.1,8106.774
0.12,6306.283
0.14,5049.168
0.16,4062.484
0.18,3303.892
0.2,2725.643
0.22,2259.683
0.24,1872.668
0.26,1564.049
0.28,1318.805
0.3,1105.795
0.32,930.577
0.34,784.961
0.36,659.423
0.38,561.135
0.4,475.49
0.42,400.347
0.44,345.427
0.46,292.742
0.48,246.01
0.5,208.398
0.52,176.221
0.54,149.5
0.56,128.66
0.58,108.142
0.6,90.112
0.62,77.699
0.64,71.043
0.66,55.478
0.68,49.007
0.7000000000000001,38.728
0.72,31.873
0.74,26.872
0.76,21.94
0.78,18.433
0.8,15.791
0.8200000000000001,13.04
0.84,10.711
0.86,8.948
0.88,7.743
0.9,6.291
0.92,5.235
0.9400000000000001,4.138
0.96,3.469


==> csv_files/gradient_natural.csv <==
x,y
0.0,125157.4802
0.02,42405.5834
0.04,22108.4862
0.06,13942.9706
0.08,9666.1804
0.1,7072.293
0.12,5364.5588
0.14,4177.7886
0.16,3316.9302
0.18,2675.514
0.2,2182.5568
0.22,1793.4748
0.24,1486.1108
0.26,1238.0248
0.28,1037.4458
0.3,872.1612
0.32,733.1328
0.34,617.1062
0.36,519.2932
0.38,437.1742
0.4,369.1338
0.42,311.312
0.44,261.8356
0.46,220.2842
0.48,184.2706
0.5,153.8938
0.52,128.3754
0.54,106.5226
0.56,88.9362
0.58,73.6854
0.6,60.689
0.62,49.5834
0.64,40.375
0.66,32.4716
0.68,26.1424
0.7000000000000001,20.887
0.72,16.2978
0.74,12.6676
0.76,9.5966
0.78,7.4566
0.8,5.6482
0.8200000000000001,4.3848
0.84,3.2662
0.86,2.4848
0.88,1.8566
0.9,1.3274
0.92,0.9966
0.9400000000000001,0.7154
0.96,0.5018


==> csv_files/gradient_og_dl.csv <==
x,y
0.0,213316.64857142858
0.02,10003.091428571428
0.04,6343.121428571429
0.06,4530.19
0.08,3341.5042857142857
0.1,2517.804285714286
0.12,1914.8957142857143
0.14,1477.6
0.16,1144.3671428571429
0.18,886.0028571428571
0.2,695.8985714285715
0.22,544.3471428571429
0.24,430.53285714285715
0.26,346.5957142857143
0.28,277.2785714285714
0.3,225.15714285714284
0.32,183.99571428571429
0.34,149.53714285714287
0.36,122.39142857142858
0.38,101.47571428571429
0.4,84.44857142857143
0.42,69.95428571428572
0.44,58.77
0.46,48.002857142857145
0.48,40.26
0.5,32.78142857142857
0.52,27.124285714285715
0.54,22.93857142857143
0.56,18.40142857142857
0.58,15.515714285714285
0.6,12.89
0.62,10.57
0.64,8.641428571428571
0.66,7.158571428571428
0.68,6.145714285714286
0.7000000000000001,4.998571428571429
0.72,4.21
0.74,3.7885714285714287
0.76,3.2328571428571427
0.78,2.687142857142857
0.8,2.3971428571428572
0.8200000000000001,2.06
0.84,1.7814285714285716
0.86,1.6342857142857143
0.88,1.5699999999999998
0.9,1.3900000000000001
0.92,1.3114285714285714
0.9400000000000001,1.2185714285714286
0.96,1.1942857142857144


==> csv_files/rotation.csv <==
angle,psnr_nat,psnr_vl
0,0.0,0.0
5,1.3399999999999963,1.3900000000000006
10,1.6199999999999974,1.6700000000000017
15,1.8500000000000014,1.9100000000000037
20,2.1199999999999974,2.200000000000003
25,2.3299999999999983,2.4200000000000017
30,2.469999999999999,2.5700000000000003
35,2.6499999999999986,2.75
40,2.75,2.8400000000000034
45,2.759999999999998,2.8400000000000034
50,2.75,2.8300000000000054
55,2.6499999999999986,2.740000000000002
60,2.469999999999999,2.5600000000000023
65,2.3200000000000003,2.4100000000000037
70,2.1199999999999974,2.190000000000005
75,1.8500000000000014,1.9000000000000057
80,1.6199999999999974,1.6600000000000037
85,1.3399999999999963,1.3800000000000026
90,0.00999999999999801,0.010000000000005116


==> csv_files/rotation_1.csv <==
angle,psnr_nat,psnr_vl
5,1.3399999999999963,1.3900000000000006
10,1.6199999999999974,1.6700000000000017
15,1.8500000000000014,1.9100000000000037
20,2.1199999999999974,2.200000000000003
25,2.3299999999999983,2.4200000000000017
30,2.469999999999999,2.5700000000000003
35,2.6499999999999986,2.75
40,2.75,2.8400000000000034
45,2.759999999999998,2.8400000000000034
50,2.75,2.8300000000000054
55,2.6499999999999986,2.740000000000002
60,2.469999999999999,2.5600000000000023
65,2.3200000000000003,2.4100000000000037
70,2.1199999999999974,2.190000000000005
75,1.8500000000000014,1.9000000000000057
80,1.6199999999999974,1.6600000000000037
85,1.3399999999999963,1.3800000000000026


==> csv_files/scale.csv <==
scale,psnr_nat,psnr_vl
1.0,0.0,0.0
1.5,0.46999999999999886,0.5300000000000011
2.0,0.28000000000000114,0.39000000000000057
2.5,-0.28999999999999915,-0.14999999999999858
3.0,-0.6200000000000045,-0.4599999999999973
3.5,-0.860000000000003,-0.6899999999999977
4.0,-1.0600000000000023,-0.8599999999999959
4.5,-1.2600000000000016,-1.0399999999999956


==> csv_files/spectrum_complete.csv <==
x,nat,dl_og,dl_++
0.01,4237.003932672843,3938.1160659046823,4023.421106680722
0.02,923.6596060301715,1158.149562095674,1208.7117786551948
0.03,493.6913956333699,679.5686615781327,708.4680881122061
0.04,327.9565609121454,443.7220506512211,469.8880244107527
0.05,242.74545182571,308.13930254604145,339.8675808966162
0.060000000000000005,189.6796063426465,226.91456882569545,264.6870393325467
0.06999999999999999,154.60262016830754,175.3599753453628,216.24290397716084
0.08,129.89229533646466,138.92061195169035,181.14539459996504
0.09,111.24299908854067,110.9843894565704,154.00959636782602
0.09999999999999999,96.44801319771474,89.78697580543029,132.51257558785682
0.11,85.68659881992008,74.63059546432702,115.60160961392468
0.12,76.40616949844338,63.95405406488797,102.02028473597413
0.13,68.88890500555871,55.90273509381646,90.61139902593877
0.14,62.699751565085776,49.04019800694553,81.37132499292937
0.15000000000000002,57.41383691829246,43.243135386762155,73.43391840710854
0.16,53.01112997586731,38.44874846421089,66.77865144973951
0.17,49.085506082548925,34.55666970515405,61.192063323772615
0.18000000000000002,45.827728009315386,30.97215400521156,56.51389960938162
0.19,42.887473786414574,27.60468467289745,52.277968155965524
0.2,40.2108942845397,24.473562307971907,48.608003624226164
0.21000000000000002,37.859333324661215,21.86762518723398,45.36801457433131
0.22,35.735480886101996,19.838179645295003,42.54470128542754
0.23,33.6941805872391,18.149765196968282,39.99915645363262
0.24000000000000002,31.900534825132095,16.74117767942783,37.60438168684673
0.25,30.347473879875697,15.423903331341979,35.492235666648014
0.26,28.801262850030334,14.297348393490935,33.584783700696775
0.27,27.3612858066635,13.326890879228083,31.842994911889793
0.28,26.064524305871124,12.461276500515902,30.272198977850604
0.29000000000000004,24.827116923309415,11.641790872992953,28.86225096934346
0.3,23.694663547975356,10.80875514560071,27.482904225616004
0.31,22.639109123063864,10.02694955834516,26.234168535303176
0.32,21.573438965762747,9.410341658208282,25.120438493921043
0.33,20.552751973793196,8.896376442708135,24.089148422840996
0.34,19.580798055189472,8.469909852073064,23.143588868057115
0.35000000000000003,18.66709689340756,8.042747813132408,22.188012489240805
0.36000000000000004,17.8173259470132,7.6534349084995075,21.345591067132613
0.37,16.94015518516685,7.334562346809742,20.56167602690566
0.38,16.127878692269068,7.051423466016789,19.834946555354506
0.39,15.321099905467186,6.763943432986498,19.150250584336217
0.4,14.560937528260387,6.451637092875289,18.528398349245357
0.41000000000000003,13.82405314862865,6.158417504733237,17.93525101018219
0.42000000000000004,13.095353595208596,5.970416219497414,17.37471001828076
0.43,12.398274212742985,5.8030780292340705,16.89905341604913
0.44,11.70780983950743,5.614461990923449,16.435112272836314
0.45,11.085203648405145,5.447570600578382,16.020630413016942
0.46,10.488774369508784,5.301659401934528,15.638568735882728
0.47000000000000003,9.955403922410442,5.195772460705351,15.294472349429471
0.48000000000000004,9.490102339700979,5.092319549907652,14.992657181938794
0.49,9.054831297794852,4.991073661393329,14.741076870716476
0.5,8.697575762137651,4.896634732373188,14.537676359748067

